Large-scale N-body simulations of the viscous overstability in Saturn's rings

We present results from large-scale particle simulations of the viscous overstability in Saturn's rings. The overstability generates a variety of structure on scales covering a few hundred metres to several kilometres, including axisymmetric wavetrains and larger-scale modulations. Such patterns have been observed in Saturn's rings by the Cassini spacecraft. Our simulations model the collisional evolution of particles in a co-rotating patch of the disk. These are the largest N-body simulations of the viscous overstability yet performed. The radial box size is five orders of magnitude larger than a typical particle radius, and so describes a 20-50 km radial portion of the rings. Its evolution is tracked for more than 10,000 orbits. In agreement with hydrodynamics, our N-body simulations reveal that the viscous overstability exhibits a rich set of dynamics characterised by nonlinear travelling waves with wavelengths of a few hundred meters. In addition, wave defects, such as sources and shocks, punctuate this bed of waves and break them up into large-scale divisions of radial width ~5 km. We find that the wavelength of the travelling waves is positively correlated with the mean optical depth. In order to assess the role of the numerical boundary conditions and also background ring structure, we include simulations of broad spreading rings and simulations with a gradient in the background surface density. Overall, our numerical results and approach provide a tool with which to interpret Cassini occultation observations of microstructure in Saturn's rings. We present an example of such a synthetic occultation observation and discuss what features to expect. We also make the entire source code freely available.

==> response.txt <==
We thank the referee for such a detailed, thorough and helpful review. We incorporated all changes in the manuscript according to his comments. All changes are clearly marked in bold font.

---------
---------

- [COMPLETE] * My most important concern is that in the real rings' self-gravity will lead to qualitative and quantitative changes in the dynamical evolution of overstable wavetrains, compared to the results of this study. This is clear to the authors but the paper does not bring this fact out clearly enough at an early point. Ideally, this would be stated clearly in the introduction.
  - We agree that self-gravity is important and that it will lead to qualitative and quantitative changes. We flagged self-gravity's importance in the introduction and conclusions. We also mention that our conclusions may be altered.
- [COMPLETE] * The instability of standing waves was demonstrated by Schmidt and Salo 2003. From theoretical analysis and n-body simulations (of the same kind as studied in this paper) it was concluded there that traveling waves will be the preferred stable solutions of a nonlinear overstable wave system. It would set the record straight to state this clearly in the current manuscript, because this is also one of the main results of this paper.
  - We expanded the fiducial run description of the wave turbulence phase. We state clearly what Schmidt and Salo present in their 2003 paper and how it differs from our simulations.
- [COMPLETE] * At several places the manuscript talks about `irregular structure' in intermediate scales in the rings. This connection remains a bit diffuse in the paper, however. It would be good to state precisely what structure is meant, in which observation, and in which ring region. Then I am missing a clear description what would be the structure on 1-10km length seen in the simulations?
  - We changed the text at various places to indicate which observations of 1-10km structure we refer to in the Porco et.al. (2005) paper.
- [COMPLETE] (1, 52-54,l): It is not clear to me what is meant here, although the text refers to private communication with me. It is correct to say that Porco et al, 2005, speculate that some very high resolution images from SOI show viscous overstability, in the B ring, if I remember correctly. This has never been confirmed. Those SOI images with few km radial structure from the A ring are from regions that do NOT exhibit a significant amount of power in the periodograms shown in the Paper by Thomson et al, 2007. In turn, from those regions with periodic microsignature (OS) there are unfortunately no images made.
  - The private communication was misremembered. Sorry about that. However, Thomson et.al. (2007) directly compares 1-10 km structure in Fig 5A in Porco 2005 with his periodograms and finds that there is microstructure at the same point as the intermediate scale structure. This image is from the inner B-ring. We agree that the case is more vexed for the other image in the A-ring. We changed the text in our manuscript and now say that the two kinds of structure can coexist but not always do.
- [COMPLETE] (1,60,r)-(2,5,l): I am not aware of observations that indicate that overstability vanishes at large optical depth. Maybe the authors mean the RSS observations by Thomson et al, 2007? But the interpretation of the RSS team is that the overstability is not seen in high optical depth regions because the rings are not transparent to RSS occultations anymore.
  - We thank the referee for pointing this out. Since it is apparently not well established that the overstability switches off in high tau regions, we now omit this statement.
- [COMPLETE] (2,15-16,l): reference to `diverse Cassini observations'. Again, as with the last three comments, it would be better to be precise with references. Better say explicitly what observational result you mean, give the reference, and make sure that the reference is really has something meaningful to say about this.
  - We changed the text accordingly and removed the ambiguous word 'diverse'.
- [COMPLETE] (2,50-52,l): VIMS have indeed seen wavetrains. It might be good now to refer to Matt Hedmens DPS poster from last week. But one should also refer to Fig 19 of Colwell et al 2007: This is indeed the first data showing a 150m wavetrain in Saturn's rings
  - A reference to Colwell et al 2007 and the poster by Matt Hedman has been added.
- [COMPLETE] (2,45,r): `... used in most previous ring studies ...', I am not sure if this is really true. It might be limited to WT88 and papers by Salo. Have Richardson, Lewis and Stewart, Daisaka, Ohtsuki, Eguchi, or Mishikoshi, and others, used this? But as to the factor: It would be good to mention that this enhances the frequency of collisions. This is also one effect of self-gravity but that is all. Gravity has many more effects.
  - We agree that gravity has indeed more effects. We changed the phrase accordingly.  
- [COMPLETE] (3,38,l): Shouldn't be the mean velocity be subtracted from the \dot x_i?
  - Correct. This has been changed.
- [COMPLETE] (3,18-29,r): It is not fully clear what symmetry should be broken here. How are collisions treated anyway? Forces or event driven? Also, one would naively expect that collisions all occur at well defined and at least slightly different times, and therefore, should be executed in this given order. Therefore the randomization of order is not clear.
  - The effect was observed in initial test simulations. We ran additional simulations trying to reproduce this effect in our production runs presented in the paper but were unsuccessful. We changed the text accordingly. In the light of full disclosure, we decided to keep the discussion in the manuscript to make other people aware that such issues might arise in their own implementations.
- [COMPLETE] (3,57,r): sth wrong with sentence `... of a similar order to ...'? Figure 1: The axes labels and annotations appear generally too small. It would be good if units are given on the axes or in the caption?
  - The sentence has been changed. The size of Figure 1 has been increased. Note that the simulations are scale invariant. Everything can be expressed in terms of the particle radius and the orbital period. This is explained in the text. The figures are presented to show an agreement between simulations and theoretical curves. Physical units are not needed for that comparison and we therefore like to keep plotting our code units. 
- [COMPLETE] (4,47-48,r): Actually the collision frequency is the decisive quantity that determines the stresses. Figure 2: The red line is hardly visible. I suppose this comes from kinetic theory? If so, say so in the caption.
  - Collision frequency is important. But so is close packing. Both are required here and captured by the filling factor; it is hence a little more general than collision frequency. (One can imagine the contrary situation of a hot (dilute) ring with a large collision frequency, for instance.) We made the line thicker so that it is easier to see and added a sentence to the figure caption.
- [COMPLETE] (4,30-33,r): Note that also self-gravity would destroy the layering you call crystallization. In the field of granular media this effect is well known and called `plug flow'. It is a dense packing effect and has nothing to do with the formation of aggregates by adhesion.
  - We believe we made it clear that it's a dense packing effect in the paper. It turns out that we have seen similar phenomena in (unpublished) self-gravitating simulation with very high optical depths, although not as strong as in the non-self-gravitating case. However, this discussion goes beyond the scope of this footnote.
- [COMPLETE] Figure 4: Axes labels and annotations are much too small. The lines are too thin, so that they don't have enough contrast to distinguish them. It would be good to give the unit of `wavelength'
  - The size of Figure 3 has been increased. As requested, we also added a unit to the x axis. However, the entire simulation is scale invariant when everything is expressed in our code units. In short: The length scale has the unit meter of the particles size. This is also described in the text. However, we agree that for the convenience of the reader, it makes sense to add a unit to the figure itself.
- [COMPLETE] (6,49,l): Why is the energy called `uniform'? Do you mean `constant'? I cannot see in Figure 4 that the energy levels off, in particular not around 5300 orbits. I would say that it reaches a maximum around 5500 and then slowly decays?
  - We removed the word "uniform" and the text now say that the energy decreases towards a presumably constant value. 
- [COMPLETE] (6,33,r): Vertical splashing as an excluded volume effect was already described by Borderies, Goldreich, Tremaine, 1985.
  - A reference to Borderies et al 1985 has been added.
- [COMPLETE] (8,18-20,l): In fact Amplitude should be proportional to wavelength (see Schmidt and Salo, 2003, discussion of figure 2).
  - Yes, indeed. 'Correlation' is too weak a word. This has been corrected and references added.
- [COMPLETE] (8,43-44,l): `At t=200 orbits it extends form ....' is as meant?
  - This has been corrected.
- [COMPLETE] (8,52-53,l): It is not clear to me what the `source asymmetry' is. Is it meant that left and right from a source the waves have different wavelength?
  - A short sentences was added to make this clearer.
- [COMPLETE] (9,17-18,l): I think `no bouncing' is just wrong, or what is meant by this? eps=0 means that the normal component of the relative motion is completely damped. But for the general case of non-vanishing tangential component of relative motion the particles will always separate after the collision.
  - Correct. This has been rephrased.
- [COMPLETE] (9,57,l): `distribution has a slope of dN/dr \propto r^{-3}' is semantically not correct, because the slope is just negative 3?
  - Correct. This has been rephrased.
- [COMPLETE] (10,57,l): `... leaving only the rightmost source'. I cannot see this in the figure. To me it looks as if around 2000 there is one source close to the center of the box? Maybe you should describe this in a more detailed manner.
  - The word 'rightmost' is indeed confusing. We rewrote the text accordingly. 
- [COMPLETE] (11,7,l): Generally, the drop could be connected to a decrease of the mean optical depth in the center of the box? This does however not explain why the drop occurs suddenly
  - Yes, it's true that as the ring spreads the mean optical depth decreases, and this will lead to a gradual change in the properties of the wavetrains. However, the drop here is more sudden than this slow evolution, as you point out. It's unclear what causes this phenomenon here. We'll just leave it open.
- [COMPLETE] (11,20,l): Variations in surface mass density, or optical depth, are by no means restricted to the density waves. With the next sentence `... to account for these features...' it sounds as if you aim at simulating a density wave on top of overstability.
  - We changed the text accordingly to make this clearer.
- [COMPLETE] (11,23-27,l): What happens at the left edge? I suppose it also spreads but slower?
  - Yes, it will also spread, but slower because the gradient is lower. We added as sentence mentioning this.
- [COMPLETE] (11,8,r): sources->source synthetic profiles: You might want to compare to fig 19 in Colwell et al 2007.
  - We added a reference to Colwell et.al. (2007).
- [COMPLETE] (12,36-37,l): the dominance of traveling waves was shown by Schmidt and Salo 2003.
  - We added a reference to Schmidt and Salo (2003).
- [COMPLETE] (12,49-50,l): it is much overstated that all these variables could be `measured' by comparison of the simulations to Cassini observations. Comparison can give constraints, at most. Moreover, the predictive power of non-self-gravitating simulations remains limited when comparing to Saturn's rings
  - Agreed. We modified the statement accordingly.

